Radiation-Driven Evolution and Gas Kinematics of the Bright-Rimmed Cloud SFO 25

Bright-rimmed clouds (BRCs) are valuable laboratories for investigating how ionizing radiation from massive stars reshapes molecular clouds and influences star formation. We present a kinematic and dynamical study of the BRC SFO 25 using archival JCMT-HARP observations of the $^{12}$CO, $^{13}$CO, and C$^{18}$O ($J = 3-2$) transitions at an angular resolution of about 14-15 arcsec (0.051-0.054 pc). Gaia parallaxes of young stellar objects associated with the cloud yield a revised distance placing SFO 25 behind the ionizing O7V star HD 47839, implying that ultraviolet radiation can directly affect both the head and tail. The molecular gas exhibits a pronounced head-tail velocity gradient, with the tail systematically redshifted relative to the head, inconsistent with the expectations of classical radiation-driven implosion (RDI) and suggestive of an evolved phase dominated by radiative dispersal and photoevaporation. The head is moderately denser than the tail, while a compact C$^{18}$O clump associated with IRAS 06382+1017 reaches densities of $10^4~\mathrm{cm}^{-3}$. Virial and energy analyses indicate that the head, tail, and dense clump are gravitationally unbound, with kinetic energy exceeding both the gravitational binding energy and the external ionized gas pressure. Class II young stellar object candidates identified in the tail demonstrate that star formation is not confined to the dense head. Although RDI may have triggered earlier star formation in the head, it cannot readily explain the activity observed in the tail, pointing to a more complex evolutionary history than predicted by the classical RDI scenario.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
